Asymptotic and pre-asymptotic convergence of sparse grids for anisotropic kernel interpolation

Sparse grids are popular tools for high-dimensional function approximation. In this work, we study the use of sparse grids for interpolation using separable Mat\'ern kernels $\Phi_{\boldsymbol{\nu},\boldsymbol{\lambda}}(\mathbf{x},\mathbf{x}')=\prod_{j=1}^d\phi_{\nu_j,\lambda_j}(x_j,x_j')$, with a particular focus on the anisotropic setting where the regularity $\nu_j$ and the lengthscale $\lambda_j$ vary with dimension $j$. We combine the construction of anisotropic sparse grids, which exploit anisotropic $\nu_j$ to improve convergence rates in smooth dimensions, with the construction of lengthscale-informed sparse grids, which diminish the error contribution of less varying dimensions using anisotropic $\lambda_j$. We provide theory and numerical experiments to showcase the benefits on asymptotic and pre-asymptotic error behaviour of sparse grid kernel interpolation.

==> author/L2_error_dim_16_lin_p_opposite_orient_ASG.txt <==
6.94637240e-01 1.00000000e+00
5.32457627e-01 1.70000000e+01
4.12586594e-01 3.30000000e+01
3.30732015e-01 1.77000000e+02
2.63369638e-01 4.33000000e+02
1.78970422e-01 1.53700000e+03
1.44737338e-01 3.84100000e+03
1.05370359e-01 1.14250000e+04
7.49846353e-02 2.77450000e+04
5.30379190e-02 7.38250000e+04


==> author/L2_error_dim_16_lin_p_opposite_orient_LISG.txt <==
6.22706708e-02 3.00000000e+00
3.17229675e-02 9.00000000e+00
4.24629746e-03 2.70000000e+01
1.42755650e-03 7.70000000e+01
4.63249555e-04 2.11000000e+02
8.96180378e-05 5.61000000e+02
2.78003573e-05 1.45900000e+03
1.24973774e-05 3.72500000e+03
2.17529829e-06 9.36300000e+03


==> author/L2_error_dim_16_lin_p_opposite_orient_plus_0.txt <==
1.90627865e-01 1.00000000e+00
7.03776144e-02 3.00000000e+00
7.71109379e-02 3.00000000e+00
1.75439317e-02 9.00000000e+00
1.68131968e-02 9.00000000e+00
3.41135340e-03 2.70000000e+01
3.41565845e-03 2.70000000e+01
1.19546097e-03 7.70000000e+01
1.47468575e-03 7.70000000e+01
3.18153091e-04 2.11000000e+02
3.20576665e-04 2.11000000e+02
1.18419250e-04 5.63000000e+02
1.08612805e-04 5.69000000e+02
2.08715626e-05 1.47100000e+03
2.13417749e-05 1.48500000e+03
1.87835816e-05 1.49700000e+03
5.62322453e-06 3.80500000e+03
5.63629314e-06 3.83300000e+03
5.24006488e-06 3.93100000e+03
1.09050050e-06 9.66300000e+03
1.17885042e-06 9.87300000e+03
1.10175824e-06 1.01050000e+04


==> author/L2_error_dim_16_lin_p_same_orient_ASG.txt <==
7.11118536e-01 1.00000000e+00
5.26837567e-01 1.70000000e+01
4.05110594e-01 3.30000000e+01
3.34989072e-01 1.77000000e+02
2.67593280e-01 4.33000000e+02
1.83865818e-01 1.53700000e+03
1.60293206e-01 3.84100000e+03
1.09540209e-01 1.14250000e+04
8.33191628e-02 2.77450000e+04
5.88612262e-02 7.38250000e+04


==> author/L2_error_dim_16_lin_p_same_orient_ISG.txt <==
4.23242175e-01 3.30000000e+01
2.17806917e-01 5.77000000e+02
1.05481280e-01 7.10500000e+03
4.71563599e-02 6.91210000e+04


==> author/L2_error_dim_16_lin_p_same_orient_LISG.txt <==
7.73276858e-02 3.00000000e+00
3.11782053e-02 9.00000000e+00
9.39878514e-03 2.70000000e+01
2.26847265e-03 7.70000000e+01
8.44108537e-04 2.11000000e+02
1.86514748e-04 5.61000000e+02
4.26884667e-05 1.45900000e+03
1.52436791e-05 3.72500000e+03
3.62954619e-06 9.36300000e+03
1.09038231e-06 2.32170000e+04


==> author/L2_error_dim_16_lin_p_same_orient_plus_2.txt <==
3.22603357e-01 1.00000000e+00
1.14906338e-01 3.00000000e+00
3.99913297e-02 9.00000000e+00
9.55700822e-03 2.70000000e+01
3.01076859e-03 7.70000000e+01
8.00088265e-04 2.11000000e+02
2.90251706e-04 5.61000000e+02
5.95228263e-05 1.45900000e+03
1.85153238e-05 3.72500000e+03
7.36608255e-06 9.36100000e+03
5.09446805e-06 2.32050000e+04
1.77850172e-06 2.32070000e+04
1.28959416e-06 5.68430000e+04
1.09165017e-06 5.68470000e+04


==> author/L2_error_dim_4_lin_p_opposite_orient_ASG.txt <==
3.34464872e-01 1.00000000e+00
2.52880777e-01 5.00000000e+00
1.04039759e-01 9.00000000e+00
6.87370842e-02 2.10000000e+01
5.43850498e-02 3.70000000e+01
2.42691922e-02 8.10000000e+01
1.69784208e-02 1.29000000e+02
1.13685376e-02 2.57000000e+02
4.25837766e-03 4.17000000e+02
3.04589591e-03 7.53000000e+02
1.92318439e-03 1.20100000e+03
9.78096346e-04 2.11300000e+03
3.76475796e-04 3.26500000e+03
2.70307397e-04 5.56900000e+03
8.61233191e-05 8.57700000e+03
5.43623721e-05 1.41450000e+04
3.00451039e-05 2.15690000e+04
1.37295837e-05 3.50730000e+04
5.59415138e-06 5.27370000e+04
3.66791264e-06 8.44810000e+04


==> author/L2_error_dim_4_lin_p_opposite_orient_LISG.txt <==
1.19183568e-01 3.00000000e+00
5.76193318e-02 9.00000000e+00
1.56537239e-02 2.70000000e+01
1.86226776e-03 7.70000000e+01
4.93299342e-04 2.09000000e+02
1.63640293e-04 5.49000000e+02
1.65237957e-05 1.40900000e+03
2.52205970e-06 3.54500000e+03
4.88051676e-07 8.76900000e+03


==> author/L2_error_dim_4_lin_p_opposite_orient_plus_0.txt <==
4.48383070e-01 1.00000000e+00
8.83436322e-02 3.00000000e+00
9.12569597e-02 3.00000000e+00
1.39538688e-02 1.10000000e+01
1.10696999e-02 1.70000000e+01
1.84707286e-03 3.70000000e+01
1.81471941e-03 4.90000000e+01
1.59299011e-03 6.10000000e+01
3.82098439e-04 1.37000000e+02
3.35998774e-04 1.61000000e+02
1.92488597e-04 2.49000000e+02
3.54650378e-05 4.25000000e+02
3.13026844e-05 6.09000000e+02
1.64701856e-05 8.09000000e+02
7.39089703e-06 1.49700000e+03
6.56166101e-06 1.91300000e+03
9.18730251e-07 2.97700000e+03
6.40451650e-07 4.54500000e+03
5.30128839e-07 6.78500000e+03
5.60564700e-08 9.21700000e+03
4.69839974e-08 1.55210000e+04
3.30294703e-08 2.06410000e+04
3.83602583e-09 3.20010000e+04
2.88183293e-09 4.63370000e+04
1.72809746e-09 7.02730000e+04


==> author/L2_error_dim_4_lin_p_same_orient_ASG.txt <==
3.59639260e-01 1.00000000e+00
1.82926260e-01 5.00000000e+00
1.38293377e-01 9.00000000e+00
8.80650651e-02 2.10000000e+01
7.40410608e-02 3.70000000e+01
2.84875222e-02 8.10000000e+01
2.42945366e-02 1.29000000e+02
1.37951948e-02 2.57000000e+02
8.82362028e-03 4.17000000e+02
4.44352707e-03 7.53000000e+02
3.15104849e-03 1.20100000e+03
1.42083310e-03 2.11300000e+03
9.51479520e-04 3.26500000e+03
5.08603176e-04 5.56900000e+03
2.76167607e-04 8.57700000e+03
1.41753214e-04 1.41450000e+04
9.96284243e-05 2.15690000e+04
6.06605235e-05 3.50730000e+04
1.56679181e-05 5.27370000e+04
1.10846410e-05 8.44810000e+04


==> author/L2_error_dim_4_lin_p_same_orient_ISG.txt <==
1.02620773e-01 9.00000000e+00
2.59734652e-02 4.90000000e+01
6.07202510e-03 2.09000000e+02
1.65972312e-03 7.69000000e+02
3.56536672e-04 2.56100000e+03
5.97781192e-05 7.93700000e+03
1.76702133e-05 2.32970000e+04
2.23428909e-06 6.55370000e+04


==> author/L2_error_dim_4_lin_p_same_orient_LISG.txt <==
1.26385277e-01 3.00000000e+00
2.69170769e-02 9.00000000e+00
8.97866192e-03 2.70000000e+01
1.30689496e-03 7.70000000e+01
2.94448352e-04 2.09000000e+02
7.21843978e-05 5.49000000e+02
8.66269632e-06 1.40900000e+03
2.64541525e-06 3.54500000e+03
4.02850060e-07 8.76900000e+03


==> author/L2_error_dim_4_lin_p_same_orient_plus_2.txt <==
2.64075243e-01 1.00000000e+00
1.67395406e-01 3.00000000e+00
1.57767400e-01 5.00000000e+00
3.19252703e-02 1.10000000e+01
3.01713177e-02 1.50000000e+01
3.17117340e-03 3.70000000e+01
4.07017795e-03 4.90000000e+01
3.74234128e-04 1.01000000e+02
2.93016436e-04 1.49000000e+02
4.44183928e-05 2.81000000e+02
4.91720325e-05 3.93000000e+02
4.93038612e-06 7.53000000e+02
6.24458459e-06 1.04100000e+03
8.72036577e-07 1.87300000e+03
6.77291797e-07 2.67300000e+03
6.55486284e-08 4.64100000e+03
4.51681886e-08 6.49700000e+03
5.43884287e-09 1.12650000e+04
4.32259597e-09 1.56810000e+04
6.76435128e-10 2.64330000e+04


==> author/L2_error_dim_8_lin_p_opposite_orient_ASG.txt <==
4.24157213e-01 1.00000000e+00
2.62953823e-01 9.00000000e+00
1.81492727e-01 1.70000000e+01
1.21973799e-01 5.70000000e+01
1.07645011e-01 1.21000000e+02
5.15590774e-02 3.21000000e+02
4.23936535e-02 6.41000000e+02
2.52386961e-02 1.52100000e+03
1.70621414e-02 2.96100000e+03
9.90072279e-03 6.35300000e+03
6.95663738e-03 1.21130000e+04
4.81756700e-03 2.44490000e+04
3.65811845e-03 4.51850000e+04
1.21853871e-03 8.74250000e+04


==> author/L2_error_dim_8_lin_p_opposite_orient_LISG.txt <==
1.01391861e-01 3.00000000e+00
3.18350682e-02 9.00000000e+00
6.60546678e-03 2.70000000e+01
1.93923141e-03 7.70000000e+01
4.06594481e-04 2.11000000e+02
1.23255113e-04 5.61000000e+02
3.03079410e-05 1.45900000e+03
9.27426637e-06 3.72500000e+03
2.08278557e-06 9.36100000e+03


==> author/L2_error_dim_8_lin_p_opposite_orient_plus_0.txt <==
3.38250475e-01 1.00000000e+00
9.24381428e-02 3.00000000e+00
1.03900858e-01 3.00000000e+00
3.56517157e-02 9.00000000e+00
3.62554554e-02 9.00000000e+00
6.78595358e-03 2.70000000e+01
6.39672732e-03 2.90000000e+01
8.64994232e-04 8.50000000e+01
9.85129078e-04 8.90000000e+01
8.81356406e-04 1.03000000e+02
2.46257716e-04 2.47000000e+02
2.38388175e-04 2.89000000e+02
2.28324225e-04 3.17000000e+02
5.82199424e-05 7.53000000e+02
5.47245118e-05 8.49000000e+02
6.12208608e-05 1.05300000e+03
9.54400522e-06 2.14100000e+03
5.34017232e-06 2.66500000e+03
5.95574951e-06 3.15700000e+03
1.64592562e-06 6.45300000e+03
1.15684478e-06 7.74500000e+03
1.08898395e-06 1.01970000e+04
2.89353925e-07 1.82930000e+04
1.50098928e-07 2.40690000e+04
1.16977579e-07 3.01410000e+04


==> author/L2_error_dim_8_lin_p_same_orient_ASG.txt <==
4.93944716e-01 1.00000000e+00
3.06428677e-01 9.00000000e+00
2.20623296e-01 1.70000000e+01
1.61525944e-01 5.70000000e+01
1.29914655e-01 1.21000000e+02
6.70956986e-02 3.21000000e+02
5.84289124e-02 6.41000000e+02
3.50002552e-02 1.52100000e+03
2.44806486e-02 2.96100000e+03
1.68915682e-02 6.35300000e+03
1.14138468e-02 1.21130000e+04
6.24299793e-03 2.44490000e+04
4.05024006e-03 4.51850000e+04
2.66094027e-03 8.74250000e+04


==> author/L2_error_dim_8_lin_p_same_orient_ISG.txt <==
2.13641573e-01 1.70000000e+01
8.79194161e-02 1.61000000e+02
3.19712117e-02 1.12100000e+03
9.72386273e-03 6.40100000e+03
3.31921815e-03 3.17450000e+04


==> author/L2_error_dim_8_lin_p_same_orient_LISG.txt <==
6.47780597e-02 3.00000000e+00
2.53961712e-02 9.00000000e+00
7.02088428e-03 2.70000000e+01
2.60032487e-03 7.70000000e+01
5.07442613e-04 2.11000000e+02
2.11152122e-04 5.61000000e+02
4.23489715e-05 1.45900000e+03
8.04548316e-06 3.72500000e+03
2.03648434e-06 9.36100000e+03


==> author/L2_error_dim_8_lin_p_same_orient_plus_2.txt <==
3.44457421e-01 1.00000000e+00
8.27859914e-02 3.00000000e+00
2.78852511e-02 9.00000000e+00
7.19102962e-03 2.70000000e+01
1.99917446e-03 7.70000000e+01
1.41517297e-03 7.90000000e+01
4.66252235e-04 2.11000000e+02
4.57208673e-04 2.15000000e+02
1.24049880e-04 5.61000000e+02
1.17660923e-04 5.73000000e+02
4.97567648e-05 1.44500000e+03
2.34075281e-05 1.49500000e+03
1.69785006e-05 3.66700000e+03
1.39375501e-05 3.79500000e+03
4.46038834e-06 9.15700000e+03
2.65140251e-06 9.50500000e+03
1.36737037e-06 2.24730000e+04
7.03516778e-07 2.34690000e+04
3.57888490e-07 5.45210000e+04
2.29650212e-07 5.70690000e+04

